On the Sample Complexity of Graphical Model Selection for Non-Stationary Processes

We characterize the sample size required for accurate graphical model selection from non-stationary samples. The observed data is modeled as a vector-valued zero-mean Gaussian random process whose samples are uncorrelated but have different covariance matrices. This model contains as special cases the standard setting of i.i.d. samples as well as the case of samples forming a stationary or underspread (non-stationary) processes. More generally, our model applies to any process model for which an efficient decorrelation can be obtained. By analyzing a particular model selection method, we derive a sufficient condition on the required sample size for accurate graphical model selection based on non-stationary data.

==> CLIMEScaledSample128.csv <==
x,y
6.6776170464,1
13.3552340928,1
20.0328511392,1
26.7104681856,1
33.388085232,1
40.0657022784,0.99
46.7433193248,0.96
53.4209363712,0.95
60.0985534176,0.88
66.776170464,0.82


==> CLIMEScaledSample256.csv <==
x,y
4.6166241308,1
9.2332482617,1
13.8498723925,1
18.4664965234,1
23.0831206542,1
27.6997447851,1
32.3163689159,1
36.9329930468,0.97
41.5496171776,0.98
46.1662413084,0.97


==> CLIMEScaledSample512.csv <==
x,y
9.2332482617,1
18.4664965234,1
27.6997447851,1
36.9329930468,1
46.1662413084,1
55.3994895701,0.94
64.6327378318,0.85
73.8659860935,0.77
83.0992343552,0.69
92.3324826169,0.7


==> CLIMEScaledSample64.csv <==
x,y
9.61796693925976,1
19.2359338785195,1
28.8539008177793,1
38.471867757039,0.99
48.0898346962988,0.97
57.7078016355585,0.95
67.3257685748183,0.91
76.9437355140781,0.81
86.5617024533378,0.67
96.1796693925976,0.55


==> Diff_Counts_1.csv <==
x,y
1,58.5
2,158
3,28
4,0.5
5,10
6,20
7,4.5
8,1
9,-6.5
10,41.5
11,-14.5
12,-61.5
13,89.5
14,113
15,-68
16,123.5
17,-11
18,-11
19,148.5
20,291.5
21,71.5
22,-106
23,149.5
24,373.5
25,105.5
26,-47
27,103
28,271
29,93.5
30,64.5
31,29.5
32,14.5
33,29.5
34,-65
35,-47
36,-8
37,-129.5
38,-83
39,-20
40,-210
41,-2
42,157.5
43,-141.5
44,-274
45,-154
46,201.5
47,-48
48,-322.5
49,-134.5
50,-127.5
51,-20.5
52,-92.5
53,47
54,-10.5
55,-15.5
56,-15.5
57,-41.5
58,29
59,51
60,91
61,23.5
62,-5
63,-99
64,10
65,-26.5
66,-188.5
67,37
68,242.5
69,224.5
70,5.5
71,5
72,298
73,303
74,240
75,273.5
76,239
77,173
78,219.5
79,134.5
80,81.5
81,37
82,-60
83,17.5
84,201.5
85,54.5
86,379.5
87,619.5
88,568.5
89,381
90,181.5
91,308
92,75.5
93,35.5
94,-106.5
95,272
96,123.5
97,-50
98,78
99,-28.5
100,-52
101,-18
102,135
103,59.5
104,108
105,19
106,-15.5
107,-84
108,-363
109,97.5
110,-126
111,-499.5
112,-528
113,-361.5
114,20.5
115,-134.5
116,-240
117,-179
118,49.5
119,-324
120,-339
121,-187.5
122,-410
123,-410
124,-411.5
125,-303
126,-408.5
127,-200
128,-184
129,17.5
130,151
131,200.5
132,497
133,121
134,-58
135,259.5
136,188.5
137,94.5
138,-18
139,-191.5
140,-34
141,-140
142,-70.5
143,59.5
144,85.5
145,48.5
146,60.5
147,161.5
148,77
149,47
150,12
151,24
152,13
153,-62.5
154,-75
155,3.5
156,-192
157,-250.5
158,-227
159,-269.5
160,-53.5
161,158.5
162,-139
163,-51.5
164,13.5
165,127
166,128.5
167,19
168,87.5
169,75.5
170,269.5
171,271.5
172,273.5
173,315
174,199
175,62.5
176,48
177,11
178,-51
179,-201.5
180,-284.5
181,-85
182,-138
183,-81
184,-212.5
185,36
186,-213
187,205.5
188,11
189,47.5
190,-99
191,-122
192,-163.5
193,-61
194,-156.5
195,-78
196,50.5
197,-11
198,15.5
199,93.5
200,44
201,47.5
202,-11.5
203,17
204,-9
205,104.5
206,379
207,54.5
208,313.5
209,-40
210,405.5
211,-211.5
212,-36.5
213,38.5
214,-132
215,-168
216,-209.5
217,-259.5
218,-165.5
219,-393.5
220,-421.5
221,-335
222,-225.5
223,-198
224,-114.5
225,-6
226,137.5
227,135.5
228,273.5
229,89.5
230,-98.5
231,114.5
232,-214.5
233,77
234,-37.5
235,218.5
236,24
237,-124
238,32
239,42.5
240,133.5


==> RawSample_p01_task00.csv <==
x,y
40,1
80,0.88
120,0.8
160,0.46
200,0.28
240,0.16
280,0.14
320,0.05
360,0.03
400,0.02


==> RawSample_p02_task00.csv <==
x,y
40,1
80,0.97
120,0.86
160,0.68
200,0.56
240,0.48
280,0.3
320,0.22
360,0.12
400,0.07


==> RawSample_p03_task00.csv <==
x,y
40,1
80,1
120,0.98
160,0.92
200,0.81
240,0.77
280,0.65
320,0.5
360,0.36
400,0.19


==> RawSample_p04_task00.csv <==
x,y
40,1
80,0.91
120,0.65
160,0.41
200,0.23
240,0.08
280,0.11
320,0.01
360,0
400,0


==> Raw_Counts_1.csv <==
x,y
1,261
2,267.5
3,182.5
4,116.5
5,38
6,16.5
7,20.5
8,26.5
9,49
10,117.5
11,159.5
12,260
13,172
14,222.5
15,412
16,359.5
17,365.5
18,383
19,357.5
20,352.5
21,475.5
22,541.5
23,450.5
24,247
25,319.5
26,425.5
27,210.5
28,117
29,48
30,36.5
31,25
32,27.5
33,42.5
34,159
35,145
36,198.5
37,261.5
38,335.5
39,344
40,483
41,354.5
42,372
43,506
44,644
45,547
46,435.5
47,600
48,620.5
49,425
50,378.5
51,313.5
52,388
53,141.5
54,101
55,54.5
56,42
57,72
58,94
59,98
60,190.5
61,132
62,252.5
63,324
64,273
65,352.5
66,529.5
67,364.5
68,370
69,393
70,637
71,552
72,298
73,290.5
74,251
75,293
76,295.5
77,188.5
78,90.5
79,39
80,26.5
81,30.5
82,123
83,149
84,281.5
85,155.5
86,247.5
87,225
88,283
89,326
90,341
91,401.5
92,612.5
93,617.5
94,642.5
95,557
96,596
97,593.5
98,491
99,566.5
100,534.5
101,361.5
102,310
103,173.5
104,108
105,67.5
106,63
107,166.5
108,483
109,210
110,627
111,844.5
112,851.5
113,707
114,522.5
115,709.5
116,688
117,653
118,536
119,829
120,719.5
121,543.5
122,569
123,538
124,482.5
125,343.5
126,445
127,233
128,216
129,86.5
130,47.5
131,82.5
132,120
133,307.5
134,501
135,345
136,323.5
137,345.5
138,543
139,575
140,448
141,474
142,585.5
143,505
144,380.5
145,356
146,159
147,128
148,71
149,40.5
150,36.5
151,33
152,32
153,104
154,198.5
155,283
156,617
157,428.5
158,443
159,604.5
160,512
161,440
162,525
163,383.5
164,414
165,334
166,515
167,564.5
168,466
169,404.5
170,219.5
171,289.5
172,148
173,87.5
174,48.5
175,57
176,45
177,41.5
178,123.5
179,286.5
180,425
181,178
182,216
183,335
184,458.5
185,598.5
186,386
187,332
188,427.5
189,461
190,643.5
191,583.5
192,553.5
193,480
194,489
195,561
196,421.5
197,402.5
198,247.5
199,119.5
200,93
201,52.5
202,72.5
203,85
204,140.5
205,93
206,78
207,254
208,246
209,634.5
210,173
211,537.5
212,438.5
213,508.5
214,544.5
215,461.5
216,390
217,419
218,332.5
219,483
220,472
221,391.5
222,263
223,213
224,137
225,100
226,61
227,102
228,131.5
229,197.5
230,457
231,308.5
232,559.5
233,594.5
234,578.5
235,326
236,402
237,547
238,412.5
239,293.5
240,180.5


==> SampleGLasso_p128_task00_runs100.csv <==
x,y
40,1
80,1
120,0.97
160,0.92
200,0.76
240,0.58
280,0.56
320,0.43
360,0.39
400,0.31


==> SampleGLasso_p256_task00_runs100.csv <==
x,y
40,1
80,0.99
120,1
160,0.97
200,0.9
240,0.86
280,0.78
320,0.74
360,0.69
400,0.63


==> SampleGLasso_p512_task00_runs100.csv <==
x,y
40,1
80,0.98
120,0.86
160,0.65
200,0.4
240,0.22
280,0.11
320,0.09
360,0.02
400,0.01


==> SampleGLasso_p64_task00_runs100.csv <==
x,y
40,1
80,0.97
120,0.69
160,0.39
200,0.19
240,0.07
280,0.02
320,0.01
360,0.02
400,0


==> ScaledSampleGLasso_p128_task00_runs100.csv <==
x,y
6.67761704640035,1
13.3552340928007,1
20.032851139201,0.97
26.7104681856014,0.92
33.3880852320017,0.76
40.0657022784021,0.58
46.7433193248024,0.56
53.4209363712028,0.43
60.0985534176031,0.39
66.7761704640035,0.31


==> ScaledSampleGLasso_p256_task00_runs100.csv <==
x,y
4.61662413084468,1
9.23324826168937,0.99
13.8498723925341,1
18.4664965233787,0.97
23.0831206542234,0.9
27.6997447850681,0.86
32.3163689159128,0.78
36.9329930467575,0.74
41.5496171776022,0.69
46.1662413084468,0.63


==> ScaledSampleGLasso_p512_task00_runs100.csv <==
x,y
9.23324826168936,1
18.4664965233787,0.98
27.6997447850681,0.86
36.9329930467575,0.65
46.1662413084468,0.4
55.3994895701362,0.22
64.6327378318256,0.11
73.8659860935149,0.09
83.0992343552043,0.02
92.3324826168937,0.01


==> ScaledSampleGLasso_p64_task00_runs100.csv <==
x,y
13.849872392534,1
27.6997447850681,0.97
41.5496171776021,0.69
55.3994895701362,0.39
69.2493619626702,0.19
83.0992343552043,0.07
96.9491067477383,0.02
110.798979140272,0.01
124.648851532806,0.02
138.49872392534,0


==> ScaledSample_p128_task00.csv <==
x,y
6.67761704640035,1
13.3552340928007,0.97
20.032851139201,0.86
26.7104681856014,0.68
33.3880852320017,0.56
40.0657022784021,0.48
46.7433193248024,0.3
53.4209363712028,0.22
60.0985534176031,0.12
66.7761704640035,0.07


==> ScaledSample_p256_task00.csv <==
x,y
4.61662413084468,1
9.23324826168937,1
13.8498723925341,0.98
18.4664965233787,0.92
23.0831206542234,0.81
27.6997447850681,0.77
32.3163689159128,0.65
36.9329930467575,0.5
41.5496171776022,0.36
46.1662413084468,0.19


==> ScaledSample_p512_task00.csv <==
x,y
9.23324826168936,1
18.4664965233787,0.91
27.6997447850681,0.65
36.9329930467575,0.41
46.1662413084468,0.23
55.3994895701362,0.08
64.6327378318256,0.11
73.8659860935149,0.01
83.0992343552043,0
92.3324826168937,0


==> ScaledSample_p64_task00.csv <==
x,y
9.61796693925976,1
19.2359338785195,0.88
28.8539008177793,0.8
38.471867757039,0.46
48.0898346962988,0.28
57.7078016355585,0.16
67.3257685748183,0.14
76.9437355140781,0.05
86.5617024533378,0.03
96.1796693925976,0.02


==> min_val_i_1.csv <==
x,y
1,1
2,0.756371629686198
3,0.652427299545072
4,0.563791361221893

